Confidential Boosting with Random Linear Classifiers for Outsourced User-generated Data

User-generated data is crucial to predictive modeling in many applications. With a web/mobile/wearable interface, a data owner can continuously record data generated by distributed users and build various predictive models from the data to improve their operations, services, and revenue. Due to the large size and evolving nature of users data, data owners may rely on public cloud service providers (Cloud) for storage and computation scalability. Exposing sensitive user-generated data and advanced analytic models to Cloud raises privacy concerns. We present a confidential learning framework, SecureBoost, for data owners that want to learn predictive models from aggregated user-generated data but offload the storage and computational burden to Cloud without having to worry about protecting the sensitive data. SecureBoost allows users to submit encrypted or randomly masked data to designated Cloud directly. Our framework utilizes random linear classifiers (RLCs) as the base classifiers in the boosting framework to dramatically simplify the design of the proposed confidential boosting protocols, yet still preserve the model quality. A Cryptographic Service Provider (CSP) is used to assist the Cloud's processing, reducing the complexity of the protocol constructions. We present two constructions of SecureBoost: HE+GC and SecSh+GC, using combinations of homomorphic encryption, garbled circuits, and random masking to achieve both security and efficiency. For a boosted model, Cloud learns only the RLCs and the CSP learns only the weights of the RLCs. Finally, the data owner collects the two parts to get the complete model. We conduct extensive experiments to understand the quality of the RLC-based boosting and the cost distribution of the constructions. Our results show that SecureBoost can efficiently learn high-quality boosting models from protected user-generated data.

==> data/adaboost_cm.csv <==
X,Accuracy,Std
1,0.746,0.024
2,0.758,0.035
3,0.934,0.006
4,0.945,0.021


==> data/clearn_cm.csv <==
Accuracy,Std
0.772,0.016
0.755,0.021
0.911,0.002
0.924,0.001


==> data/credit_ab_cv.csv <==
Base	Accuracy	Std
5	0.713	0.012
10	0.707	0.008
20	0.703	0.035
50	0.706	0.021
75	0.708	0.039
100	0.717	0.036
200	0.734	0.024
300	0.743	0.034
400	0.727	0.015362291
500	0.742	0.021118712
600	0.738	0.01029563
700	0.734	0.017720045
800	0.743	0.026944387

==> data/credit_cs.csv <==
Accuracy	Std	Cost
5	61.53	17.73
10	72.53	6.14
20	73.9	3.8
50	87.56	3.01
75	85.83	6.08
100	86.63	2.58
200	91.16	3.34
300	91.5	3.17

==> data/credit_csbk.csv <==
Accuracy,Std,Cost
0.673,0.039319207,42.92352
0.703,0.022494444,100.15488
0.72,0.057619441,157.38624
0.722,0.02712932,214.6176
0.731,0.009165151,357.696
0.751,0.020832667,500.7744
0.757,0.026,1416.47616


==> data/credit_dp.csv <==
epsilon,accuracy,std
1,0.734,0.024
0.94,0.705,0.012649111
0.9,0.68,0.037549967
0.84,0.706,0.012409674
0.78,0.703,0.004
0.72,0.672,0.044339599
0.66,0.665,0.072663608
0.6,0.701,0.002

==> data/diabetes_cs.csv <==
Accuracy,Std,Cost
0.680977846,0.044255813,22.25256
0.692818946,0.040640116,37.0876
0.726576691,0.016199755,66.75768
0.75118411,0.037975492,111.2628
0.759129106,0.036181149,185.438
0.763008234,0.010007924,407.9636
0.761777438,0.02600261,734.33448


==> data/diabetes_csbk.csv <==
Accuracy,Std,Cost
0.680977846,0.044255813,22.25256
0.692818946,0.040640116,37.0876
0.747355912,0.036377898,51.92264
0.726576691,0.016199755,66.75768
0.714896868,0.025303206,81.59272
0.769467787,0.03520592,96.42776
0.75118411,0.037975492,111.2628
0.751319922,0.02006391,140.93288
0.759129106,0.036181149,185.438
0.760436296,0.038867145,244.77816
0.759171547,0.043396204,259.6132
0.763008234,0.010007924,407.9636
0.761777438,0.02600261,734.33448


==> data/diabetes_it.csv <==
Iterations,Accuracy,Std
5,0.68,0.08
10,0.7,0.06
20,0.68,0.02
30,0.71,0.06
35,0.64,0.03
40,0.68,0.04
50,0.71,0.03


==> data/diabetes_itbk.csv <==
Iterations,Accuracy,Std
5,0.7,0.06
10,0.68,0.08
15,0.69,0.05
20,0.68,0.02
25,0.72,0.02
30,0.71,0.06
35,0.64,0.03
40,0.68,0.04
45,0.68,0.07
50,0.71,0.03


==> data/diabetes_pr.csv <==
Accuracy,Std,Iterations
0.6548,0.0713,3
0.7096,0.0495,7
0.7214,0.0252,15
0.733,0.0364,19
0.7539,0.0313,25
0.7487,0.022,33



==> data/diabetes_prbk.csv <==
Accuracy,Std,Iterations
0.6548,0.0713,3
0.6757,0.0551,5
0.7096,0.0495,7
0.7253,0.0587,9
0.715,0.0468,11
0.7357,0.0221,13
0.7214,0.0252,15
0.733,0.0364,19
0.7539,0.0313,25
0.7487,0.022,33



==> data/epilepsis_dp.csv <==
epsilon,accuracy,std
1,0.8441,0.029
0.94,0.801913043,0.0010507
0.9,0.801652174,0.001179536
0.84,0.800434783,0.00072753
0.78,0.800086957,0.000173913
0.72,0.801391304,0.002782609
0.66,0.8,0
0.6,0.8,0

==> data/epilipsis_ab_cv.csv <==
Base	Accuracy	Std
5	0.8	0
10	0.800086957	0.000173913
20	0.800173913	0.000443393
50	0.808086957	0.003654244
75	0.821391304	0.015895215
100	0.817565217	0.016497923
200	0.844173913	0.029916835
300	0.844	0.038662321
400.00	0.849782609	0.039076872
500.00	0.856086957	0.031024108
600.00	0.85573913	0.031996455
700.00	0.861217391	0.038989505
800.00	0.854782609	0.027495317

==> data/epilipsis_adaboost_cv.csv <==
Base	Accuracy	Std
5	0.641226667	0.075471906
10	0.68466	0.162148346
20	0.6765	0.107893077
50	0.78352	0.050572718
75	0.800326667	0.052424131
100	0.81606	0.061996048
200	0.8759	0.031834419
300	0.881453333	0.028681993
400	0.895826667	0.021254494
500	0.899373333	0.019242377
600	0.901886667	0.018028898
700	0.902706667	0.017546097
800	0.901006667	0.017480064

==> data/epilipsis_rlc_cv.csv <==
Base	Accuracy	Std
5	0.800000	0.00
10	0.800086957	0.000173913
20	0.800173913	0.000443393
50	0.808086957	0.003654244
75	0.821391304	0.015895215
100	0.817565217	0.016497923
200	0.840173913	0.029916835
300	0.844	0.038662321
400.00	0.846782609	0.039076872
500.00	0.856086957	0.031024108
600.00	0.85573913	0.031996455
700.00	0.861217391	0.038989505
800.00	0.854782609	0.027495317

==> data/german_it.csv <==
Iterations,Accuracy,Std
5,0.681,0.04
10,0.707,0.042
20,0.689,0.043
25,0.698,0.02
35,0.687,0.03
40,0.699,0.027
50,0.698,0.027


==> data/german_itbk.csv <==
Iterations,Accuracy,Std
5,0.707,0.042
10,0.681,0.04
15,0.657,0.064
20,0.689,0.043
25,0.698,0.02
30,0.665,0.038
35,0.687,0.03
40,0.699,0.027
45,0.698,0.027
50,0.678,0.032


==> data/german_pr.csv <==
Accuracy,Std,Iterations
0.668,0.0408,3
0.70,0.0382,5
0.732,0.0172,9
0.738,0.0264,19
0.745,0.0192,25
0.749,0.0408,33


==> data/german_prbk.csv <==
Accuracy,Std,Iterations
0.668,0.0408,3
0.7,0.0382,5
0.725,0.021,7
0.732,0.0172,9
0.722,0.0129,11
0.739,0.0124,13
0.719,0.0265,15
0.738,0.0264,19
0.745,0.0192,25
0.749,0.0408,33


==> data/ijcnn_ab_cv.csv <==
Base	Accuracy	Std
5	0.894	0.012
10	0.9	0.004
20	0.9015	0.003
50	0.902	0.01
75	0.9028	0.008
100	0.901	0.012
200	0.9189	0.009
300	0.9243	0.008

==> data/ijcnn_cs.csv <==
Accuracy,Std,Cost
0.885971429,0.013579516,484.53444
0.898885714,0.008174325,807.5574
0.903428571,0.004037579,2099.64924
0.904457143,0.003712527,3068.71812
0.904342857,0.004582665,5329.87884
0.904657143,0.004527107,8883.1314
0.903228571,0.003535938,15989.63652


==> data/ijcnn_csbk.csv <==
Accuracy,Std,Cost
0.885971429,0.013579516,484.53444
0.898885714,0.008174325,807.5574
0.899114286,0.005559621,1130.58036
0.898628571,0.005253259,1453.60332
0.903571429,0.005789505,1776.62628
0.903428571,0.004037579,2099.64924
0.903171429,0.004768434,2422.6722
0.904457143,0.003712527,3068.71812
0.903228571,0.001374995,4037.787
0.904342857,0.004582665,5329.87884
0.904485714,0.00351974,5652.9018
0.904657143,0.004527107,8883.1314
0.903228571,0.003535938,15989.63652


==> data/ijcnn_it.csv <==
Iterations,Accuracy,Std
5,0.9,0.009
10,0.904,0.016
20,0.896,0.018
30,0.912,0.006
45,0.911,0.014
50,0.908,0.007


==> data/ijcnn_itbk.csv <==
Iterations,Accuracy,Std
5,0.9,0.009
10,0.904,0.016
15,0.891,0.028
20,0.896,0.018
25,0.888,0.032
30,0.912,0.006
35,0.907,0.011
40,0.893,0.017
45,0.911,0.014
50,0.908,0.007


==> data/ijcnn_pr.csv <==
Accuracy,Std,Iterations
0.9032,0.0175,3
0.9061,0.0025,9
0.9119,0.0036,11
0.9078,0.0058,25
0.9109,0.003,33




==> data/ijcnn_prbk.csv <==
Accuracy,Std,Iterations
0.9032,0.0175,3
0.9002,0.0058,5
0.9057,0.0048,7
0.9061,0.0025,9
0.9119,0.0036,11
0.9068,0.0055,13
0.9061,0.0028,15
0.9085,0.0045,19
0.9078,0.0058,25
0.9109,0.003,33




==> data/ionosphere_ab_cv.csv <==
Base	Accuracy	Std
5	0.75778672	0.055140389
10	0.789416499	0.089260541
20	0.837746479	0.05257243
50	0.860402414	0.063490167
75	0.854849095	0.058320897
100	0.914527163	0.039385957
200	0.91444668	0.043437918
300	0.886197183	0.061501863
400	0.920241449	0.049130442
500	0.903098592	0.060251488
600	0.897665996	0.058798472
700	0.928692153	0.047021681
800	0.917384306	0.057417878

==> data/ionosphere_dp.csv <==
epsilon,accuracy,std
1,0.9145,0.0318
0.94,0.786358149,0.065024304
0.9,0.735171026,0.051575096
0.84,0.678269618,0.055352402
0.78,0.735171026,0.038950396
0.72,0.701006036,0.076473895
0.66,0.686599598,0.032624524
0.6,0.66084507,0.049703744

==> data/naive_cm.csv <==
Accuracy,Std
0.708,0.04
0.702,0.019
0.883,0.015
0.884,0.06


==> data/paillier_csp_growth.csv <==
Dim	Cost
5	106.5
10	106.5
15	106.5
20	106.5
25	106.5
30	106.5
35	106.5
40	106.5
45	106.5
50	106.5

==> data/paillier_csp_growth_n.csv <==
N	Cost
1000	10.65
5000	53.25
10000	106.5
20000	213
50000	532.5
100000	1065

==> data/paillier_sp_growth.csv <==
Dim	Cost
5	115.10615
10	117.9123
15	120.71845
20	123.5246
25	126.33075
30	129.1369
35	131.94305
40	134.7492
45	137.55535
50	140.3615

==> data/paillier_sp_growth_n.csv <==
N	Cost
1000	12.5546
5000	61.8746
10000	123.5246
20000	246.8246
50000	616.7246
100000	1233.2246

==> data/rf_cm.csv <==
Accuracy,Std
0.75,0.022
0.726,0.059
0.967,0.002
0.945,0.004


==> data/rlwe_csp_growth.csv <==
Dim	Cost
5	4.14545
10	4.14545
15	4.14545
20	4.14545
25	4.14545
30	4.14545
35	4.14545
40	4.14545
45	4.14545
50	4.14545

==> data/rlwe_csp_growth_n.csv <==
N	Cost
1000	0.4877
5000	2.19465
10000	4.14545
20000	8.2909
50000	20.4834
100000	40.72295

==> data/rlwe_sp_growth.csv <==
Dim	Cost
5	12.16046
10	23.57411
15	34.98776
20	46.40141
25	57.81506
30	69.22871
35	80.64236
40	92.05601
45	103.46966
50	114.88331

==> data/rlwe_sp_growth_n.csv <==
N	Cost
1000	33.92246
5000	39.74597
10000	46.40141
20000	60.54422
50000	102.14072
100000	171.19091

==> data/secsh_csp_growth.csv <==
Dim	Cost
5	115.05
10	117.8
15	120.55
20	123.3
25	126.05
30	128.8
35	131.55
40	134.3
45	137.05
50	139.8

==> data/secsh_csp_growth_n.csv <==
N	Cost
1000	12.33
5000	61.65
10000	123.3
20000	246.6
50000	616.5
100000	1233

==> data/secsh_sp_growth.csv <==
Dim	Cost
5	106.55615
10	106.6123
15	106.66845
20	106.7246
25	106.78075
30	106.8369
35	106.89305
40	106.9492
45	107.00535
50	107.0615

==> data/secsh_sp_growth_n.csv <==
N	Cost
1000	10.8746
5000	53.4746
10000	106.7246
20000	213.2246
50000	532.7246
100000	1065.2246

==> data/spambase_ab_cv.csv <==
Base	Accuracy	Std
5	0.605955347	0.000112867
10	0.615943072	0.023236274
20	0.685949298	0.012818027
50	0.717423107	0.044129359
75	0.765479165	0.054085178
100	0.783277863	0.065024896
200	0.838510856	0.054466319
300	0.841727578	0.057128124
400	0.85	0.06
500	0.85	0.06
600	0.87	0.07
700	0.87	0.05
800	0.87	0.04

==> data/spambase_cs.csv <==
Accuracy,Std,Cost
0.881326299,0.011887944,163.25496
0.910234858,0.006198267,489.76488
0.915889392,0.010738369,1033.94808
0.920012982,0.011599658,1360.458
0.930233678,0.007988728,1904.6412
0.928060237,0.005370592,2993.0076
0.930667516,0.00604478,5387.41368


==> data/spambase_csbk.csv <==
Accuracy,Std,Cost
0.881326299,0.011887944,163.25496
0.899375207,0.018518615,272.0916
0.904148138,0.013479621,380.92824
0.910234858,0.006198267,489.76488
0.909588585,0.013931819,598.60152
0.917841193,0.008346468,707.43816
0.919583628,0.005979806,816.2748
0.915889392,0.010738369,1033.94808
0.920012982,0.011599658,1360.458
0.923493603,0.009818367,1795.80456
0.930233678,0.007988728,1904.6412
0.928060237,0.005370592,2993.0076
0.930667516,0.00604478,5387.41368


==> data/spambase_dp.csv <==
epsilon,accuracy,std
1,0.8791,0.031
0.94,0.853291178,0.010895445
0.9,0.832854954,0.011316427
0.84,0.757461434,0.067915348
0.78,0.687041691,0.048321987
0.72,0.699387877,0.034050349
0.66,0.705234056,0.069307677
0.6,0.639643242,0.029164994

==> data/spambase_it.csv <==
Iterations,Accuracy,Std
5,0.877,0.016
10,0.892,0.007
20,0.879,0.021
30,0.897,0.011
35,0.873,0.019
45,0.864,0.022
50,0.88,0.015


==> data/spambase_itbk.csv <==
Iterations,Accuracy,Std
5,0.877,0.016
10,0.892,0.007
15,0.907,0.012
20,0.879,0.021
25,0.876,0.016
30,0.897,0.011
35,0.873,0.019
40,0.884,0.017
45,0.864,0.022
50,0.88,0.015


==> data/spambase_pr.csv <==
Accuracy,Std,Iterations
0.8918,0.0116,3
0.9113,0.0083,7
0.9187,0.0061,11
0.9207,0.0044,15
0.9239,0.0067,19
0.9294,0.0102,33




==> data/spambase_prbk.csv <==
Accuracy,Std,Iterations
0.8918,0.0116,3
0.9018,0.0119,5
0.9113,0.0083,7
0.9094,0.0106,9
0.9187,0.0061,11
0.9139,0.0103,13
0.9207,0.0044,15
0.9239,0.0067,19
0.9237,0.0068,25
0.9294,0.0102,33




==> data/synthetic_ab_cv.csv <==
Base	Accuracy	Std
5	0.641226667	0.075471906
10	0.68466	0.162148346
20	0.6765	0.107893077
50	0.78352	0.050572718
75	0.800326667	0.052424131
100	0.81606	0.061996048
200	0.8791	0.031834419
300	0.881453333	0.028681993
400	0.895826667	0.021254494
500	0.899373333	0.019242377
600	0.901886667	0.018028898
700	0.902706667	0.017546097
800	0.901006667	0.017480064

==> data/synthetic_adaboost_cv.csv <==
Base	Accuracy	Std
5	0.801466667	0.162063336
10	0.782106667	0.147345377
20	0.880413333	0.033118686
50	0.89434	0.024189643
75	0.895086667	0.021500714
100	0.896713333	0.021264614
200	0.89986	0.019467105
300	0.901313333	0.018840059
400	0.90254	0.01843068
500	0.90264	0.018218725
600	0.902653333	0.018596004
700	0.903073333	0.018437045
800	0.9032	0.018540035

==> data/synthetic_comm_cost.csv <==
Base	Accuracy	Std	Cost
5	0.6153	0.1773	65.975
10	0.7253	0.0614	131.95
20	0.739	0.038	263.9
75	0.8583	0.0608	989.625
100	0.8663	0.0258	1319.5
200	0.9116	0.0334	2639
300	0.915	0.0317	3958.5
400	0.916333333	0.029465611	5278
700	0.920333333	0.027231518	9236.5
800	0.912666667	0.029713446	10556

==> data/synthetic_comm_cost_secshare.csv <==
Base	Accuracy	Std	Cost
5	0.6153	0.1773	44.1
10	0.7253	0.0614	88.2
20	0.739	0.038	176.4
75	0.8583	0.0608	661.5
100	0.8663	0.0258	882
200	0.9116	0.0334	1764
300	0.915	0.0317	2646
400	0.916333333	0.029465611	3528
700	0.920333333	0.027231518	6174
800	0.920666667	0.029713446	7056

==> data/synthetic_comp_cost.csv <==
Base	Accuracy	Std	Cost
5	0.6153	0.1773	1.0785
10	0.7253	0.0614	2.157
20	0.739	0.038	4.314
75	0.8583	0.0608	16.1775
100	0.8663	0.0258	21.57
200	0.9116	0.0334	43.14
300	0.915	0.0317	64.71
400	0.916333333	0.029465611	86.28
700	0.920333333	0.027231518	150.99
800	0.912666667	0.029713446	172.56

==> data/synthetic_cs.csv <==
Accuracy,Std,Cost
0.61633,0.04648,49.278
0.679,0.02907,82.13
0.681,0.03298,112.25
0.69666,0.023237,213.538
0.695,0.01,279.242
0.71133,0.006782,542.058
0.71012,0.00712,880.516

==> data/synthetic_dp.csv <==
epsilon,accuracy,std
1,0.871,0.0318
0.94,0.829292250853, 0.00736450300206,1640,0.0010507
0.9,0.82935896041,0.00837659728441,1781,0.001179536
0.84,0.827498802405, 0.0100392885034,1891,0.00072753
0.78,0.831492155516, 0.00938276580704,1897,0.000173913
0.72,0.824252139738, 0.00976700263579,2048,0.002782609
0.66,0.827138891963, 0.00498719262747, 2160,0
0.6,0.810852051291, 0.00694002263778, 2189,0

==> data/synthetic_gc_comm.csv <==
Bits	Gates	Comm
5	48000	2.746582031
7	66000	3.776550293
9	84000	4.806518555
13	120000	6.866455078
15	138000	7.89642334
20	183000	10.47134399

==> data/synthetic_gc_comp.csv <==




Bits	Gates	Comp
5	48000	4.4
7	66000	5.64
9	84000	6.68
13	120000	8.6
15	138000	10.2
20	183000	12.64

==> data/synthetic_lmc_cv.csv <==
Base	Accuracy	Std
5	0.366333333	0.068527367
10	0.366333333	0.068527367
20	0.366333333	0.068527367
50	0.366333333	0.068527367
75	0.366333333	0.068527367
100	0.366333333	0.068527367
200	0.366333333	0.068527367
300	0.366333333	0.068527367
400	0.366333333	0.068527367
500	0.366333333	0.068527367
600	0.366333333	0.068527367
700	0.366333333	0.068527367
800	0.366333333	0.068527367

==> data/synthetic_rlc_cv.csv <==
Base	Accuracy	Std
5	0.641226667	0.075471906
10	0.68466		0.162148346
20	0.6765		0.107893077
50	0.78352		0.050572718
75	0.800326667	0.052424131
100	0.81606		0.061996048
200	0.88.01		0.031834419
300	0.881453333	0.028681993
400	0.895826667	0.021254494
500	0.899373333	0.019242377
600	0.901886667	0.018028898
700	0.902706667	0.017546097
800	0.901006667	0.017480064

==> data/vertical.csv <==
Base	Accuracy	Std
200	0.4	0
200	0.5	0
200	0.6	0
200	0.7	0
200	0.8	0
200	0.9	0
200	1	0
